Auto-Configuring Scientific Simulators with Lightweight Coding-Agent Adapters

Configuring an advanced scientific simulator, translating a modeling goal into a valid, runnable input deck, is a persistent bottleneck that costs domain scientists hours to days. Input decks are executable interfaces: simulator-specific vocabulary, cross-file references, schema constraints, and validation rules must align before a simulation can run. We show that this bottleneck can be substantially reduced with a lightweight adapter around an off-the-shelf coding agent, rather than a bespoke simulator agent. Coding agents already navigate files, edit code, run commands, and repair outputs; what they lack is the simulator's executable contract, and rebuilding the agent loop risks discarding harness-calibrated tool-use and self-correction behavior. We introduce SIGA, a coding-agent adapter that supplies this contract through retrieval, procedural memory, agent-callable validation, and validation-gated termination while leaving the model and loop frozen. Because this contract is small and external, SIGA also supports adapter self-evolution: prior trajectories can rewrite the adapter contents without modifying the underlying agent. On GEOS, a multiphysics subsurface simulator, SIGA's main gain is reliability: on harder held-out tasks it improves TreeSim from 0.720 to 0.789 and reduces across-run standard deviation by about 16x by preventing empty or invalid decks. In a human calibration, SIGA reaches in about five minutes the deck quality a domain expert reached in about three hours. Transfers to OpenFOAM and LAMMPS show the recipe is portable but interface-dependent: completion gates help when structural completeness is the bottleneck, while memory and retrieval help when value correctness is.

==> assets/trajectory_buckleyleverett_xm.txt <==
============================================================
Task     : buckleyLeverettProblem
Cell     : X+M  (xmllint MCP validator + memory cheatsheet)
Backbone : deepseek-v4-flash
Final    : deck-level TreeSim 0.917 ; ~5 min wall-clock ; 47 tool calls
============================================================

[Plan]   The brief asks for a 1D immiscible CO2/brine displacement.
         Two files: buckleyLeverett_base.xml (physics, materials, BCs)
         and buckleyLeverett_benchmark.xml (mesh, geometry, events,
         <Included> -> base). Per the system primer (M factor),
         multiphase flow -> CompositionalMultiphaseFVM solver, paired
         with DeadOilFluid + BrooksCoreyRelativePermeability.

[Tool]   Glob('/geos_lib/inputFiles/compositionalMultiphaseFlow/**/*.xml')
         -> 18 hits including dbc/buckleyLeverett_1d/, deadOilEgg/,
         co2BrineThermal/.
[Tool]   Read('/geos_lib/inputFiles/compositionalMultiphaseFlow/dbc/
              buckleyLeverett_1d/buckleyLeverett_1d_base.xml') (211 lines)
         -> structurally analogous deck (DBC variant); extract solver
         block, ElementRegions skeleton, table-file pattern.
[Tool]   Read('/geos_lib/inputFiles/compositionalMultiphaseFlow/dbc/
              buckleyLeverett_1d/buckleyLeverett_1d_benchmark.xml')
         -> mesh xCoords/yCoords/zCoords pattern, Events block layout.

[Plan]   Confirmed: copy structural skeleton from sibling deck,
         re-parameterise per the spec (porosity 0.2, perm 9e-13 m^2,
         scale=-7e-5 source flux, sink at faceManager). Spec says
         deadoil pvdg/pvtw tables are externally supplied --
         keep tableFiles attribute, omit the table contents.

[Edit]   Write('/workspace/inputs/buckleyLeverett_base.xml', ...)
         -> 168 lines: <Solvers>, <NumericalMethods>, <ElementRegions>,
         <Constitutive>, <FieldSpecifications>, <Outputs>, <Tasks>.

[Tool]   mcp__xmllint__validate_geos_xml(
            file='/workspace/inputs/buckleyLeverett_base.xml')
         -> RETURN: invalid; error at FieldSpecification[@scale='1e7'],
            line 90: 'scale' must be a numeric value, but the schema
            also requires component='-1' on initialPressure for non-
            multi-component fields.
[Plan]   xmllint flagged a missing default; cheatsheet's
         "boundary conditions" entry confirms component is conventional
         on FieldSpecification. Patch.
[Edit]   Edit base.xml: add component="-1" to initialPressure.

[Tool]   mcp__xmllint__validate_geos_xml(...)  -> valid.

[Edit]   Write('/workspace/inputs/buckleyLeverett_benchmark.xml')
         -> 60 lines: <Included>, <Mesh>, <Geometry>, <Events>.
         Mesh: nx=1000 (1D), maxTime=70.1s, solverApplications
         maxEventDt=0.01.

[Tool]   mcp__xmllint__validate_geos_xml(
            file='/workspace/inputs/buckleyLeverett_benchmark.xml')
         -> valid.

[Done]   Agent ends turn. (S is OFF in this cell, so no stop-hook
         runs; the agent's own xmllint calls were sufficient.)

[Score]  TreeSim breakdown vs ground truth:
           Solvers           1.000
           NumericalMethods  1.000
           ElementRegions    1.000
           Constitutive      0.946  (BrooksCoreyRelativePermeability
                                     phaseRelPermExponent ordering
                                     swapped: agent had {3.5, 3.5},
                                     same value, but minor child-name
                                     mismatch on PressurePorosity
                                     compressibility 1e-15 vs the GT's
                                     1.0e-15 normalisation.)
           FieldSpecifications 0.871 (sinkTermComposition_water
                                     missing; the agent emitted the
                                     gas component but truncated the
                                     paired water component.)
           Outputs           1.000
           Tasks             1.000
           Mesh              1.000
           Geometry          1.000
           Events            0.892  (PeriodicEvent for
                                     timeHistoryCollection elided.)
         Deck-level TreeSim 0.917.

